CUBES Phase A design overview -- The Cassegrain U-Band Efficient Spectrograph for the Very Large Telescope

We present the baseline conceptual design of the Cassegrain U-Band Efficient Spectrograph (CUBES) for the Very Large Telescope. CUBES will provide unprecedented sensitivity for spectroscopy on a 8 - 10 m class telescope in the ground ultraviolet (UV), spanning a bandwidth of > 100 nm that starts at 300 nm, the shortest wavelength accessible from the ground. The design has been optimized for end-to-end efficiency and provides a spectral resolving power of R > 20000, that will unlock a broad range of new topics across solar system, Galactic and extraglactic astronomy. The design also features a second, lower-resolution (R \sim 7000) mode and has the option of a fiberlink to the UVES instrument for simultaneous observations at longer wavelengths. Here we present the optical, mechanical and software design of the various subsystems of the instrument after the Phase A study of the project. We discuss the expected performances for the layout choices and highlight some of the performance trade-offs considered to best meet the instrument top-level requirements. We also introduce the model-based system engineering approach used to organize and manage the project activities and interfaces, in the context that it is increasingly necessary to integrate such tools in the development of complex astronomical projects.

==> ExA - CUBES System (SUBMISSION)/reply_to_reviewer.txt <==
We would like to thank the reviewer for the time spent to revise the manuscript and the very usefull comments.
We have addressed them as follows:

- Science cases [page 2 lines 11-14 left]: even if it is detailed elsewhere, since it is the overview paper that most readers will go to in the first place, it would be useful to just remind key science drivers of the current design and provide a reference to the relevant papers in this special issue

*** Thanks for the useful suggestion. We have added a small section at start of Section 2 (a new Section 2.1) to point to the overview paper and the other detailed papers in the Special Issue.

- Definition of Resolving Power [Page 2 line 32-34 left]: "R is defined as the FWHM..." is not correct. R=lambda / delta_lambda 

*** Good comment, we have to make clear here that this is the ‘best’ technical definition we use to connect optical design output and theoretical evaluation as close as possible to the scientific procedure to measure spectral resolution.
For this reason we have modified the text as follows:
[...]at the IFU output slit we can have non-uniform illumination across the slit for slices sampling the wings of the seeing. So maybe we can say [...]   -   Resolving power (R): In any part of the spectrum, R shall be >19000, with an average value >20000. R is defined R=lamda/dlamda where dlamda is the full width at half maximum (FWHM) of unresolved spectral lines of a hollow cathode lamp uniformly illuminating the CUBES entrance aperture.

- SNR [Page 2 line 35-40 left]: this is of course for instrument + telescope + atmosphere. So, specific underlying assumptions to achieve the specified SNR should be detailed. What airmass (this is critical in the UV, and one cannot observe for 1 hour at airmass 1) ? With fresh telescope coating ?

*** To be more clear we have reported also here a link to the assumptions. The following text was added:
The S/R value accounts the full light path efficiency (from atmosphere to detector), considering a telescope Cassegrain flat throughput of 75\% (ESO ETC database). Sky conditions are specified the footnote in Section 5.2.

- Fiber link justification [Page 2 lines 37-40 left & Page 1 40-44 right]: what are the scientific drivers for the FL and simultaneous UVES observations? At the moment it just says "for some science targets". It is important that this overview paper highlights the strong link between science drivers and current design. It could also be made a bit clearer in the text that the FL is only optional at this stage ( I had missed it at first read and only realised it when looking at Fig. 2).

*** We have reworked the sentence on page 2 to more strongly highlight the scientific motivation for the fibre-link (and that its optional), with a separate paragraph outlining the motivations in more depth now included in (the new) Section 2.1.

- [page 2, lines 56-58 right]. science cases for which spectral resolution is less critical: suggestion to give a couple of examples

*** We have added citations to three of the other ExA papers which explore/motivate LR observations in more depth.

- Fig 1: suggest to make the FL unit in a different color (lighter/shaded) since it is optional

*** In figure 1 the FL block is now shaded and caption is updated.

- Fig. 2, some improvements are needed to improve clarity:
	* there are many acronyms in the Fig . Some may not be obvious to all readers DC, AFC, A&G, FCS (is it the Function Control System? then why an FCS fiber? I think it should be AFC fiber instead), P, Ps, ... suggest to remind their meaning in the legend to improve clarity.

*** We have clarified the acronyms in the picture, changing FCS to AFC, we have also added acronyms definition to the caption.
	
	* the optional parts should be marked more clearly. I suggest to remind what is optional in the legend.

*** Added optionals in the caption
	
	* it is not clear in the Fig what the "sensors" are referring to? Are these housekeeping sensors (temperature, pressure?). If this is the case, I would suggest to remove it from the figure.

*** Removed sensors icons in the picture.

- Camera mirror tilt [page 7, line5-9, left]:  "which enables control of the distribution of the slitlets":  this sentence is not clear, except for readers who are very familiar with slicers. Suggestion: add a figure (or a sub panel in Fig 5 for instance) to help visualize the slitlet arrangement and a short justification. In addition, make a reference to other papers in the special issue where this is detailed.

*** Here we have rephrased the section to be more clear for the readers that are unfamiliar with the slices. We have also added a new panel in the figure to explain better the subsystem.

- mechanical design sect 2.4 page 7:  There is a provision for a flexure compensation system in the current design, but adding such a system has side effects and complexity a bit operations. So it would be important to add a comment regarding  the performance in terms of flexure achieved by the current design. How close is it to meet the required stability ?

*** In this preliminary design phase we have limited information about the possible flexure of the system, also no detailed analysis about the complications of an AFC. However we have completed the text adding the following sentence at the end of section 2.5: “Initial FEM analysis shows that the global structure (bench + telescope adapter) has no need for an AFC. However, it requires further investigation if this assumption holds when taking gravitational flexure of individual components (in particular of the heavy CCD heads) and its interplay with optics into account.”

- Fig.7: several abbreviations in this figure (DM for dichroic mirror is a bit unusual... more used for Deformable Mirror these days). Would be useful to remind their meaning in the caption. 

*** Thank you for reminding the possible misunderstanding, for completeness we have added the explanation in the caption for DM. In text it’s already specified.

- Fig. 8: What is SFC, this is not defined anywhere in the text? Do you mean AFC?

*** SFC was intended as System Flexure Compensation -  However, as you have noticed, it would be better to call it Flexure Compensation System (FCS) for consistency.   We have fixed and updated the figure 8.

- Fig. 8:  laser driven lights source abbreviation with LDLS has not been defined in the text.

*** Added in the caption text the meaning of the abbreviation.

- p 10, line 51-52 left and in Fig. 8: QtH -> QTH

*** Thank you for pointing out. We have fixed the figure.
In most texts people use Qt for Quartz instead of QT but for consistency we have corrected the acronym with all capital letters in the text and in the figure.

- Fig. 10: Many abbreviations that are really ESO software language. For instance, most readers won't know what OH WS, VOT, CCF, DWS  are. This needs to be spelled out.

*** Thank you for noticing this, see below a cumulative reply

- Fig. 10: for this figure to be useful, some general explanation of the software architecture is needed. The architecture is not explained in Section 3.1, so the legend (which is currently very short) could be a good place for that. 

*** Due to the extensive number of acronyms and details that have to be clarified we have chosen to insert a new subsection as follows:

CUBES software architecture. The Observation Blocks (fundamental scheduling units of VLT science operations) are transferred from the (visitor mode) Observing Tool (vOT) hosted on the Observation Handling Workstation (OH WS) to the Sequencer which reads the contents of the Observations Blocks and executes one by one the templates specified in there. Each template consists in a sequence of commands to be sent to the various instrument subsystems (OCS, FCS, DCSs and, through the VLT-ELT Gateway, VLT Telescope Control System (TCS)). The subsystems then configure the corresponding hardware according to the settings that have been selected by the user. The Observation Coordination Manager (OCM) coordinates the data acquisition (data coming from the scientific detectors), triggers the creation of metadata from the other instrument subsystems and controls the data products creation. 
At the end of the scientific exposure, the DCS generates the detector data and saves them in a FITS file. Then the Data Product Manager, controlled by the OCM, collects the CUBES data from the instruments subsystems, creates the final FITS file and transfers the file to the Archiving System. A Supervisor monitors and manages the lifecycle and states of the different subsystems. The two scientific detectors are controlled by one dedicated controller (New General detector Controller II, NGCII) and the technical cameras of the CUBES Acquisition & Guiding (A&G) System and Fiber Link (FL) Guiding System are controlled by the ESO standard Camera Control Framework (CCF).

- 5.3, page 14, line 50: residual flexure: what are the assumptions behind the 0.5pix residual flexure? For instance, is it estimated over a typical one hour exposure, for an assumed typical drift in temperature,  rotation of the instrument?

*** Thank you for the comment, we have decided to describe explicitly all the contributions that are included, changing the text in the different sections as follows.
In page 5 we’ve changed: 
“An Active Flexure Compensation system (AFC) was considered in the design, in case analysis in the next phases shows that the required image stability cannot be achieved.”
to:
“An Active Flexure Compensation system (AFC) was considered in the design, in case analysis in the next phases shows that the required resolving power under a varying gravity vector cannot be achieved.”
We have also added, in page 10:
“(including UVES) and alignment, and the other for 
wavelength calibration during an observation and to provide an offset measurement to a flexure compensation system if this is shown to be necessary to achieve the required resolving power”.
Moreover, in page 14 we have added the sentence “The value of 0.5px for residual flexure is the maximum allocated movement of the spectra on the detector which will be achieved either by the stiffness of the mechanical structure or using the Active Flexure Compensation system.”

- 5.3: in the first paragraph, it is written that the achievable optical PSF is below 1pix while in the second paragraph the value 0.65 pix is used. Is this value of 0.65pix valid for both arms? Does the <1pix correspond to initial requirements?

*** We agree that in the submitted version the text could be misleading. Therefore, we have added “0.65 px for both arms” to clarify that the value is valid for both arms. Regarding the next point, even if we had no initial requirements of <1px, some preliminary estimations defined this value as the threshold to ensure that the resolving power remained within the limits imposed by the top level requirements (later confirmed with the 0.65px value).


==> reply_to_reviewer.txt <==
We would like to thank the reviewer for the time spent to revise the manuscript and the very usefull comments.
We have addressed them as follows:

- Science cases [page 2 lines 11-14 left]: even if it is detailed elsewhere, since it is the overview paper that most readers will go to in the first place, it would be useful to just remind key science drivers of the current design and provide a reference to the relevant papers in this special issue

*** Thanks for the useful suggestion. We have added a small section at start of Section 2 (a new Section 2.1) to point to the overview paper and the other detailed papers in the Special Issue.

- Definition of Resolving Power [Page 2 line 32-34 left]: "R is defined as the FWHM..." is not correct. R=lambda / delta_lambda 

*** Good comment, we have to make clear here that this is the ‘best’ technical definition we use to connect optical design output and theoretical evaluation as close as possible to the scientific procedure to measure spectral resolution.
For this reason we have modified the text as follows:
[...]at the IFU output slit we can have non-uniform illumination across the slit for slices sampling the wings of the seeing. So maybe we can say [...]   -   Resolving power (R): In any part of the spectrum, R shall be >19000, with an average value >20000. R is defined R=lamda/dlamda where dlamda is the full width at half maximum (FWHM) of unresolved spectral lines of a hollow cathode lamp uniformly illuminating the CUBES entrance aperture.

- SNR [Page 2 line 35-40 left]: this is of course for instrument + telescope + atmosphere. So, specific underlying assumptions to achieve the specified SNR should be detailed. What airmass (this is critical in the UV, and one cannot observe for 1 hour at airmass 1) ? With fresh telescope coating ?

*** To be more clear we have reported also here a link to the assumptions. The following text was added:
The S/R value accounts the full light path efficiency (from atmosphere to detector), considering a telescope Cassegrain flat throughput of 75\% (ESO ETC database). Sky conditions are specified the footnote in Section 5.2.

- Fiber link justification [Page 2 lines 37-40 left & Page 1 40-44 right]: what are the scientific drivers for the FL and simultaneous UVES observations? At the moment it just says "for some science targets". It is important that this overview paper highlights the strong link between science drivers and current design. It could also be made a bit clearer in the text that the FL is only optional at this stage ( I had missed it at first read and only realised it when looking at Fig. 2).

*** We have reworked the sentence on page 2 to more strongly highlight the scientific motivation for the fibre-link (and that its optional), with a separate paragraph outlining the motivations in more depth now included in (the new) Section 2.1.

- [page 2, lines 56-58 right]. science cases for which spectral resolution is less critical: suggestion to give a couple of examples

*** We have added citations to three of the other ExA papers which explore/motivate LR observations in more depth.

- Fig 1: suggest to make the FL unit in a different color (lighter/shaded) since it is optional

*** In figure 1 the FL block is now shaded and caption is updated.

- Fig. 2, some improvements are needed to improve clarity:
	* there are many acronyms in the Fig . Some may not be obvious to all readers DC, AFC, A&G, FCS (is it the Function Control System? then why an FCS fiber? I think it should be AFC fiber instead), P, Ps, ... suggest to remind their meaning in the legend to improve clarity.

*** We have clarified the acronyms in the picture, changing FCS to AFC, we have also added acronyms definition to the caption.
	
	* the optional parts should be marked more clearly. I suggest to remind what is optional in the legend.

*** Added optionals in the caption
	
	* it is not clear in the Fig what the "sensors" are referring to? Are these housekeeping sensors (temperature, pressure?). If this is the case, I would suggest to remove it from the figure.

*** Removed sensors icons in the picture.

- Camera mirror tilt [page 7, line5-9, left]:  "which enables control of the distribution of the slitlets":  this sentence is not clear, except for readers who are very familiar with slicers. Suggestion: add a figure (or a sub panel in Fig 5 for instance) to help visualize the slitlet arrangement and a short justification. In addition, make a reference to other papers in the special issue where this is detailed.

*** Here we have rephrased the section to be more clear for the readers that are unfamiliar with the slices. We have also added a new panel in the figure to explain better the subsystem.

- mechanical design sect 2.4 page 7:  There is a provision for a flexure compensation system in the current design, but adding such a system has side effects and complexity a bit operations. So it would be important to add a comment regarding  the performance in terms of flexure achieved by the current design. How close is it to meet the required stability ?

*** In this preliminary design phase we have limited information about the possible flexure of the system, also no detailed analysis about the complications of an AFC. However we have completed the text adding the following sentence at the end of section 2.5: “Initial FEM analysis shows that the global structure (bench + telescope adapter) has no need for an AFC. However, it requires further investigation if this assumption holds when taking gravitational flexure of individual components (in particular of the heavy CCD heads) and its interplay with optics into account.”

- Fig.7: several abbreviations in this figure (DM for dichroic mirror is a bit unusual... more used for Deformable Mirror these days). Would be useful to remind their meaning in the caption. 

*** Thank you for reminding the possible misunderstanding, for completeness we have added the explanation in the caption for DM. In text it’s already specified.

- Fig. 8: What is SFC, this is not defined anywhere in the text? Do you mean AFC?

*** SFC was intended as System Flexure Compensation -  However, as you have noticed, it would be better to call it Flexure Compensation System (FCS) for consistency.   We have fixed and updated the figure 8.

- Fig. 8:  laser driven lights source abbreviation with LDLS has not been defined in the text.

*** Added in the caption text the meaning of the abbreviation.

- p 10, line 51-52 left and in Fig. 8: QtH -> QTH

*** Thank you for pointing out. We have fixed the figure.
In most texts people use Qt for Quartz instead of QT but for consistency we have corrected the acronym with all capital letters in the text and in the figure.

- Fig. 10: Many abbreviations that are really ESO software language. For instance, most readers won't know what OH WS, VOT, CCF, DWS  are. This needs to be spelled out.

*** Thank you for noticing this, see below a cumulative reply

- Fig. 10: for this figure to be useful, some general explanation of the software architecture is needed. The architecture is not explained in Section 3.1, so the legend (which is currently very short) could be a good place for that. 

*** Due to the extensive number of acronyms and details that have to be clarified we have chosen to insert a new subsection as follows:

CUBES software architecture. The Observation Blocks (fundamental scheduling units of VLT science operations) are transferred from the (visitor mode) Observing Tool (vOT) hosted on the Observation Handling Workstation (OH WS) to the Sequencer which reads the contents of the Observations Blocks and executes one by one the templates specified in there. Each template consists in a sequence of commands to be sent to the various instrument subsystems (OCS, FCS, DCSs and, through the VLT-ELT Gateway, VLT Telescope Control System (TCS)). The subsystems then configure the corresponding hardware according to the settings that have been selected by the user. The Observation Coordination Manager (OCM) coordinates the data acquisition (data coming from the scientific detectors), triggers the creation of metadata from the other instrument subsystems and controls the data products creation. 
At the end of the scientific exposure, the DCS generates the detector data and saves them in a FITS file. Then the Data Product Manager, controlled by the OCM, collects the CUBES data from the instruments subsystems, creates the final FITS file and transfers the file to the Archiving System. A Supervisor monitors and manages the lifecycle and states of the different subsystems. The two scientific detectors are controlled by one dedicated controller (New General detector Controller II, NGCII) and the technical cameras of the CUBES Acquisition & Guiding (A&G) System and Fiber Link (FL) Guiding System are controlled by the ESO standard Camera Control Framework (CCF).

- 5.3, page 14, line 50: residual flexure: what are the assumptions behind the 0.5pix residual flexure? For instance, is it estimated over a typical one hour exposure, for an assumed typical drift in temperature,  rotation of the instrument?

*** Thank you for the comment, we have decided to describe explicitly all the contributions that are included, changing the text in the different sections as follows.
In page 5 we’ve changed: 
“An Active Flexure Compensation system (AFC) was considered in the design, in case analysis in the next phases shows that the required image stability cannot be achieved.”
to:
“An Active Flexure Compensation system (AFC) was considered in the design, in case analysis in the next phases shows that the required resolving power under a varying gravity vector cannot be achieved.”
We have also added, in page 10:
“(including UVES) and alignment, and the other for 
wavelength calibration during an observation and to provide an offset measurement to a flexure compensation system if this is shown to be necessary to achieve the required resolving power”.
Moreover, in page 14 we have added the sentence “The value of 0.5px for residual flexure is the maximum allocated movement of the spectra on the detector which will be achieved either by the stiffness of the mechanical structure or using the Active Flexure Compensation system.”

- 5.3: in the first paragraph, it is written that the achievable optical PSF is below 1pix while in the second paragraph the value 0.65 pix is used. Is this value of 0.65pix valid for both arms? Does the <1pix correspond to initial requirements?

*** We agree that in the submitted version the text could be misleading. Therefore, we have added “0.65 px for both arms” to clarify that the value is valid for both arms. Regarding the next point, even if we had no initial requirements of <1px, some preliminary estimations defined this value as the threshold to ensure that the resolving power remained within the limits imposed by the top level requirements (later confirmed with the 0.65px value).

